Visual Program Distillation: Distilling Tools and Programmatic Reasoning into Vision-Language Models

Solving complex visual tasks such as "Who invented the musical instrument on the right?" involves a composition of skills: understanding space, recognizing instruments, and also retrieving prior knowledge. Recent work shows promise by decomposing such tasks using a large language model (LLM) into an executable program that invokes specialized vision models. However, generated programs are error-prone: they omit necessary steps, include spurious ones, and are unable to recover when the specialized models give incorrect outputs. Moreover, they require loading multiple models, incurring high latency and computation costs. We propose Visual Program Distillation (VPD), an instruction tuning framework that produces a vision-language model (VLM) capable of solving complex visual tasks with a single forward pass. VPD distills the reasoning ability of LLMs by using them to sample multiple candidate programs, which are then executed and verified to identify a correct one. It translates each correct program into a language description of the reasoning steps, which are then distilled into a VLM. Extensive experiments show that VPD improves the VLM's ability to count, understand spatial relations, and reason compositionally. Our VPD-trained PaLI-X outperforms all prior VLMs, achieving state-of-the-art performance across complex vision tasks, including MMBench, OK-VQA, A-OKVQA, TallyQA, POPE, and Hateful Memes. An evaluation with human annotators also confirms that VPD improves model response factuality and consistency. Finally, experiments on content moderation demonstrate that VPD is also helpful for adaptation to real-world applications with limited data.

==> results/other_results.txt <==
Compute correctness for each model.
	Model:  answer_1
		Average correctness:  0.7187878787878789
		Num samples averaged over:  550
		Average num answers per sample:  1.9090909090909092
		Total samples:  550
	Model:  answer_2
		Average correctness:  0.8824242424242424
		Num samples averaged over:  550
		Average num answers per sample:  1.9072727272727272
		Total samples:  550

Compute how many samples have explanations per model.
	Model:  answer_1
		Average number of answers with explanation:  0.21787878787878787
		Num samples averaged over:  550
		Average num answers per sample:  1.9072727272727272
		Total evaluated for whether they have explanation:  550
	Model:  answer_2
		Average number of answers with explanation:  0.4599271402550091
		Num samples averaged over:  549
		Average num answers per sample:  1.9089253187613844
		Total evaluated for whether they have explanation:  549

Out of the samples with explanation, compute the scores for explanation factuality.
	Model:  answer_1
		Average number of answers with factual explanation:  0.7257683215130024
		Num samples averaged over:  141
		Average num answers per sample:  1.6595744680851063
		Ratio of answers with factual explanation from the total of 550:  0.18606060606060607
	Model:  answer_2
		Average number of answers with factual explanation:  0.8721374045801527
		Num samples averaged over:  262
		Average num answers per sample:  1.8625954198473282
		Ratio of answers with factual explanation from the total of 549:  0.41621129326047357

Out of the samples with explanation, compute the scores for reasoning consistency.
	Model:  answer_1
		Average number of answers with reasoning consistency:  0.8758865248226949
		Num samples averaged over:  141
		Average num answers per sample:  1.6524822695035462
		Ratio of answers with reasoning consistency from the total of 550:  0.22454545454545452
	Model:  answer_2
		Average number of answers with reasoning consistency:  0.9777353689567428
		Num samples averaged over:  262
		Average num answers per sample:  1.8587786259541985
		Ratio of answers with reasoning consistency from the total of 549:  0.4666059502125075

Which model is prefered, independent of the correctness of the answers:
	 Average preference for Model 2:  0.6218181818181818
	 Num samples averaged over:  550
	 Average num answers per sample:  1.9072727272727272
	 Preference counts: defaultdict(<class 'int'>, {'Answer 2 is better': 251, 'Both are too bad to make a choice.': 33, 'Both are equally good.': 150, 'Answer 1 is better': 116})

 Which model is prefered, when both answers are correct:
	 Found 375 out of 550 samples where both models are correct.
	 Average preference for Model 2:  0.5644444444444445
	 Num samples averaged over:  375
	 Average num answers per sample:  1.9146666666666667
	 Preference counts: defaultdict(<class 'int'>, {'Answer 2 is better': 133, 'Both are equally good.': 150, 'Answer 1 is better': 86, 'Both are too bad to make a choice.': 6})
